BayesDB: A probabilistic programming system for querying the probable implications of data

Is it possible to make statistical inference broadly accessible to non-statisticians without sacrificing mathematical rigor or inference quality? This paper describes BayesDB, a probabilistic programming platform that aims to enable users to query the probable implications of their data as directly as SQL databases enable them to query the data itself. This paper focuses on four aspects of BayesDB: (i) BQL, an SQL-like query language for Bayesian data analysis, that answers queries by averaging over an implicit space of probabilistic models; (ii) techniques for implementing BQL using a broad class of multivariate probabilistic models; (iii) a semi-parametric Bayesian model-builder that auomatically builds ensembles of factorial mixture models to serve as baselines; and (iv) MML, a "meta-modeling" language for imposing qualitative constraints on the model-builder and combining baseline models with custom algorithmic and statistical models that can be implemented in external software. BayesDB is illustrated using three applications: cleaning and exploring a public database of Earth satellites; assessing the evidence for temporal dependence between macroeconomic indicators; and analyzing a salary survey.

==> cover-letter.txt <==
Dear Editors,

We have recently developed BayesDB, a new probabilistic programming system that we believe will be of broad interest to the machine learning community.

To the best of our knowledge, BayesDB is the first probabilistic programming system that aims to make machine learning and statistical inference broadly accessible to non-experts. It is based on two new languages:

1. BQL, a SQL-like query language for Bayesian data analysis. BQL users can solve problems of data exploration, confirmatory analysis, and predictive modeling, without needing to know statistical concepts such as parameters, priors, or posteriors. 
2. MML, a probabilistic programming language for model composition and machine-assisted modeling. MML users can use it to build models for arbitrary multivariate populations, combining techniques from diverse subfields of machine learning and statistics. For example, the paper includes an example of a joint probability model for satellites that includes a random forest, a causal model, and a semi-parametric factorial mixture inferred from the data. Users without statistics experience can use simple MML programs that build baseline models using ``black-box’’ techniques.

BQL and MML interact via a new class of probabilistic models, called Generative Population Models (GPMs), that integrate key insights from nonparametric Bayes and Bayesian networks and support model-independent querying. The field of databases rests on an analogous abstraction, called the relational algebra, that insulates clients from the details of how data is represented in the machine. This division of labor enabled the database community to explore applied problems and techniques in parallel, without sacrificing the ability to rapidly test proposed technical advances on a broad class of problems. We thus hope BayesDB will provide a new way for machine learning advances to diffuse into applied practice, and also for machine learning researchers to learn from applied users.

This paper gives technical details of BQL, MML, and GPMs, and also describes applications performed using an open-source prototype. The prototype is in active use by partners such as the Bill & Melinda Gates Foundation, JP Morgan, and Akamai, and has thus been tested on a broader class of datasets and analysis problems than we report on in the paper.

Attached please find our manuscript for submission to JMLR, titled "BayesDB: a probabilistic programming system for querying the probable implications of tabular data."

We hope that David Blei will be able to serve as an action editor for our submission; his research in probabilistic programming and in Bayesian data analysis are both directly relevant. Other editors that might be suitable are Thore Graepel, Andy Gordon (a senior PL researcher), Tom Dietterich, Zoubin Ghahramani, and Nando de Freitas. We also respectfully request that Frank Wood not be included as a reviewer.

Sincerely,

Vikash K. Mansinghka

